Dynamical properties of z $\sim 4.5$ dusty star-forming galaxies and their connection with local early type galaxies

There is a large consensus that gas in high-$z$ galaxies is highly turbulent, because of a combination of stellar feedback processes and gravitational instabilities driven by mergers and gas accretion. In this paper, we present the analysis of a sample of five Dusty Star Forming Galaxies (DSFGs) at $4 \lesssim z\lesssim 5$. Taking advantage of the magnifying power of strong gravitational lensing, we quantified their kinematic and dynamical properties from ALMA observations of their [CII] emission line. We combined the dynamical measurements obtained for these galaxies with those obtained from previous studies to build the largest sample of $z \sim 4.5$ galaxies with high-quality data and sub-kpc spatial resolutions, so far. We found that all galaxies in the sample are dynamically cold, with rotation-to-random motion ratios, $V/\sigma$, between 7 to 15. The relation between their velocity dispersions and their star-formation rates indicates that stellar feedback is sufficient to sustain the turbulence within these galaxies and no further mechanisms are needed. In addition, we performed a rotation curve decomposition to infer the relative contribution of the baryonic (gas, stars) and dark matter components to the total gravitational potentials. This analysis allowed us to compare the structural properties of the studied DSFGs with those of their descendants, the local early type galaxies. In particular, we found that five out of six galaxies of the sample show the dynamical signature of a bulge, indicating that the spheroidal component is already in place at $z \sim 4.5$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
